Comparison of the FCFS and PS discipline in Redundancy Systems

We consider the c.o.c. redundancy system with $N$ parallel servers where incoming jobs are immediately replicated to $d$ servers chosen uniformly at random (without replacement). A job finishes service as soon as the first replica is completed, after which all the remaining replicas are abandoned. We compare the performance of the first-come first-served (FCFS) and processor-sharing (PS) discipline based on the stability condition, the tail behavior of the latency and the expected latency.

==> TikZFigures/ExpectedLatency_FCFS_PS_d1.csv <==
x,discipline,0.5m,0.5l,0.5u,0.9m,0.9l,0.9u
1,FCFS,4.000231668,3.999260334,4.001203002,20.0010229,19.9660541,20.0359917
2,PS,3.999581851,3.998547337,4.000616364,19.97614438,19.94447713,20.00781162


==> TikZFigures/ExpectedLatency_FCFS_PS_d2.csv <==
x,discipline,0.5m,0.5l,0.5u,0.9m,0.9l,0.9u
1,FCFS,1.699981692,1.699659472,1.700303912,6.071092846,6.060753446,6.081432246
2,PS,1.710517259,1.710186631,1.710847887,6.181418178,6.173763302,6.189073054


==> TikZFigures/ExpectedLatency_FCFS_PS_d3.csv <==
x,discipline,0.5m,0.5l,0.5u,0.9m,0.9l,0.9u
1,FCFS,1.200156854,1.199819846,1.200493861,5.232207936,5.224257759,5.240158114
2,PS,1.201781822,1.201484397,1.202079247,5.251645344,5.243904046,5.259386641


==> TikZFigures/ExpectedLatency_FCFS_PS_d4.csv <==
x,discipline,0.5m,0.5l,0.5u,0.9m,0.9l,0.9u
1,FCFS,1.000170036,0.999924296,1.000415777,5.002258971,4.992183474,5.012334468
2,PS,1.000055731,0.999785306,1.000326156,5.006987507,4.998043556,5.015931459


==> TikZFigures/ExpectedLatency_N100_FCFS.csv <==
d,Exp,WeibullNWU,WeibullNBU,WeibullNWU_0.8,WeibullNBU_1.2
1,4.0067,9.9826,2.9096,4.8757,3.5442
2,1.1393,0.5003,1.7753,0.9193,1.3215
3,0.7037,0.1584,111.2255,0.4639,0.9686
4,0.5128,0.0793,,0.2974,0.8185
5,0.4054,0.0477,,0.2135,0.7452
6,0.3359,0.032,,0.1645,0.7214
7,0.2875,0.023,,0.1321,0.7408
8,0.2515,0.0173,,0.1098,0.8498
9,0.2236,0.0135,,0.0932,1.3813
10,0.2022,0.0108,,0.0807,364.7838


==> TikZFigures/ExpectedLatency_N100_PS.csv <==
d,Exp,WeibullNWU,WeibullNBU,Uniform,WeibullNWU_0.8,WeibullNBU_1.2
1,4.005030052,4.02413529,3.989474429,,3.999685344,4.010721016
2,1.183954159,0.347491182,,,0.808255816,1.648908852
3,0.721015724,0.134130539,,,0.419198635,1.264968664
4,0.522950073,0.071339127,,,0.273043169,1.174287672
5,0.411501015,0.044180753,,,0.198253112,1.380073124
6,0.339921435,0.030142629,,,0.153357416,10
7,0.289726816,0.021834923,,,0.123906899,
8,0.253822337,0.016573187,,,0.103117733,
9,0.225457325,0.013002951,,,0.087835414,
10,0.203669192,0.010465108,,,0.076151838,


==> TikZFigures/ExpectedLatency_N3_FCFS.csv <==
lambda,Exp,WeibullNWU,WeibullNBU,Uniform
0.05,0.507,0.254,0.716,
0.1,0.514,0.259,0.725,
0.15,0.522,0.264,0.735,
0.2,0.529,0.27,0.745,
0.25,0.538,0.274,0.755,
0.3,0.546,0.28,0.766,
0.35,0.555,0.285,0.777,
0.4,0.563,0.29,0.789,
0.45,0.572,0.295,0.801,
0.5,0.582,0.301,0.814,
0.55,0.592,0.308,0.828,
0.6,0.602,0.314,0.842,
0.65,0.613,0.319,0.857,
0.7,0.623,0.326,0.872,
0.75,0.635,0.332,0.888,
0.8,0.647,0.339,0.905,
0.85,0.66,0.345,0.924,
0.9,0.672,0.352,0.942,
0.95,0.686,0.359,0.964,
1,0.7,0.367,0.985,
1.05,0.715,0.374,1.008,
1.1,0.73,0.382,1.033,
1.15,0.746,0.39,1.059,
1.2,0.764,0.398,1.088,
1.25,0.783,0.406,1.119,
1.3,0.8,0.416,1.152,
1.35,0.821,0.423,1.188,
1.4,0.843,0.432,1.228,
1.45,0.865,0.442,1.27,
1.5,0.889,0.452,1.319,
1.55,0.915,0.464,1.374,
1.6,0.941,0.472,1.432,
1.65,0.971,0.482,1.497,
1.7,1.002,0.493,1.577,
1.75,1.036,0.505,1.666,
1.8,1.075,0.517,1.767,
1.85,1.111,0.531,1.886,
1.9,1.152,0.54,2.033,
1.95,1.201,0.553,2.21,
2,1.251,0.567,2.444,
2.05,1.304,0.579,2.742,
2.1,1.37,0.595,3.148,
2.15,1.438,0.606,3.771,
2.2,1.511,0.622,4.757,
2.25,1.595,0.64,6.625,
2.3,1.697,0.657,11.676,
2.35,1.817,0.672,82.384,
2.4,1.943,0.687,,
2.45,2.107,0.705,,
2.5,2.285,0.72,,
2.55,2.523,0.743,,
2.6,2.775,0.762,,
2.65,3.155,0.786,,
2.7,3.614,0.804,,
2.75,4.31,0.823,,
2.8,5.276,0.851,,
2.85,6.957,0.873,,
2.9,10.524,0.899,,
2.95,20.538,0.93,,
3,,0.956,,
3.05,,0.981,,
3.1,,1.023,,
3.15,,1.047,,
3.2,,1.082,,
3.25,,1.118,,
3.3,,1.157,,
3.35,,1.187,,
3.4,,1.233,,
3.45,,1.28,,
3.5,,1.317,,
3.55,,1.373,,
3.6,,1.418,,
3.65,,1.477,,
3.7,,1.527,,
3.75,,1.596,,
3.8,,1.647,,
3.85,,1.719,,
3.9,,1.801,,
3.95,,1.893,,
4,,1.954,,
4.05,,2.086,,
4.1,,2.178,,
4.15,,2.263,,
4.2,,2.432,,
4.25,,2.545,,
4.3,,2.677,,
4.35,,2.843,,
4.4,,3.044,,
4.45,,3.24,,
4.5,,3.458,,
4.55,,3.658,,
4.6,,4.065,,
4.65,,4.329,,
4.7,,4.787,,
4.75,,5.184,,
4.8,,5.79,,
4.85,,6.657,,
4.9,,7.475,,
4.95,,8.538,,
5,,10.042,,
5.05,,11.73,,
5.1,,15.451,,
5.15,,21.4,,
5.2,,,,
5.25,,,,


==> TikZFigures/ExpectedLatency_N3_PS.csv <==
lambda,Exp,WeibullNWU,WeibullNBU,Uniform
0.05,0.507032466,0.251788847,0.720275609,
0.1,0.514331715,0.253483942,0.734259029,
0.15,0.521681991,0.255446849,0.748846331,
0.2,0.529396868,0.257735191,0.764224956,
0.25,0.537674749,0.259480207,0.780517185,
0.3,0.545932696,0.261540834,0.797089977,
0.35,0.554704927,0.262850468,0.814739065,
0.4,0.563000097,0.265314405,0.833306545,
0.45,0.57219522,0.267768936,0.852723411,
0.5,0.582099425,0.269427826,0.873712175,
0.55,0.591681304,0.271745177,0.895570322,
0.6,0.602005,0.273519101,0.919087007,
0.65,0.612616244,0.275892525,0.943012599,
0.7,0.623603221,0.27814359,0.970301489,
0.75,0.635766651,0.280249311,0.997571801,
0.8,0.647256038,0.282751211,1.027318656,
0.85,0.659891602,0.285046559,1.058238788,
0.9,0.673106047,0.287223853,1.093030183,
0.95,0.686853474,0.290030598,1.130815975,
1,0.701370997,0.292372398,1.172016183,
1.05,0.716700391,0.294805826,1.214457468,
1.1,0.731815294,0.297266807,1.260882079,
1.15,0.748683789,0.300708193,1.311552505,
1.2,0.765392756,0.302787009,1.369818841,
1.25,0.78409062,0.305400578,1.430688504,
1.3,0.803578952,0.307966078,1.500524211,
1.35,0.823300298,0.31109923,1.579281331,
1.4,0.844925886,0.314125962,1.664282536,
1.45,0.867452624,0.317476902,1.763061997,
1.5,0.891849369,0.320386523,1.877331035,
1.55,0.91736674,0.3228489,2.00644671,
1.6,0.946251562,0.326313104,2.170790149,
1.65,0.9745436,0.329233421,2.347281303,
1.7,1.005327015,0.332994744,2.576845962,
1.75,1.040486217,0.336274217,2.865590796,
1.8,1.076076354,0.339609459,3.246690103,
1.85,1.114434326,0.342763938,3.743185106,
1.9,1.161980179,0.346909723,4.494252945,
1.95,1.208183985,0.350509913,5.57336157,
2,1.255733789,0.35451956,7.533224674,
2.05,1.31783045,0.358556199,12.25122755,
2.1,1.376829941,0.362131309,,
2.15,1.449025856,0.365950626,,
2.2,1.521479315,0.37007174,,
2.25,1.611269932,0.374727026,,
2.3,1.713400808,0.378481665,,
2.35,1.826137455,0.383274914,,
2.4,1.951311328,0.387873298,,
2.45,2.114946814,0.392242585,,
2.5,2.311472754,0.397111514,,
2.55,2.529106394,0.401221119,,
2.6,2.833560581,0.406825254,,
2.65,3.194874789,0.413043985,,
2.7,3.688559957,0.417753553,,
2.75,4.352318937,0.424027278,,
2.8,5.409484395,0.429526223,,
2.85,7.142115149,0.435044945,,
2.9,10.50421038,0.441096297,,
2.95,,0.448378277,,
3,,0.454018947,,
3.05,,0.46107246,,
3.1,,0.46884176,,
3.15,,0.47552323,,
3.2,,0.482951546,,
3.25,,0.490247254,,
3.3,,0.496535526,,
3.35,,0.505671653,,
3.4,,0.513626913,,
3.45,,0.521919286,,
3.5,,0.531934507,,
3.55,,0.538598509,,
3.6,,0.550560024,,
3.65,,0.561553205,,
3.7,,0.569599692,,
3.75,,0.583153958,,
3.8,,0.593987798,,
3.85,,0.607649014,,
3.9,,0.620926307,,
3.95,,0.632396808,,
4,,0.646714517,,
4.05,,0.662694224,,
4.1,,0.673669948,,
4.15,,0.690495154,,
4.2,,0.708410134,,
4.25,,0.724659126,,
4.3,,0.74404907,,
4.35,,0.766861575,,
4.4,,0.783923584,,
4.45,,0.810076755,,
4.5,,0.836058304,,
4.55,,0.861168602,,
4.6,,0.888053719,,
4.65,,0.917674262,,
4.7,,0.946727716,,
4.75,,0.980787704,,
4.8,,1.017016512,,
4.85,,1.061587056,,
4.9,,1.107896039,,
4.95,,1.152707126,,
5,,1.195346924,,
5.05,,1.272484174,,
5.1,,1.320887907,,
5.15,,1.40416143,,
5.2,,1.476724421,,
5.25,,1.566172832,,
5.3,,1.65845273,,
5.35,,1.788821679,,
5.4,,1.925620033,,
5.45,,2.097640096,,
5.5,,2.294081401,,
5.55,,2.541773764,,
5.6,,2.769158879,,
5.65,,3.228536378,,
5.7,,3.721690757,,
5.75,,4.436717274,,
5.8,,5.499027424,,
5.85,,7.571875991,,
5.9,,10.58588752,,
5.95,,,,
6,,,,

